Simple foreground cleaning algorithm for detecting primordial B-mode polarization of the cosmic microwave background

We reconsider the pixel-based, "template" polarized foreground removal method within the context of a next-generation, low-noise, low-resolution (0.5 degree FWHM) space-borne experiment measuring the cosmological B-mode polarization signal in the cosmic microwave background (CMB). This method was put forward by the Wilkinson Microwave Anisotropy Probe (WMAP) team and further studied by Efstathiou et al. We need at least 3 frequency channels: one is used for extracting the CMB signal, whereas the other two are used to estimate the spatial distribution of the polarized dust and synchrotron emission. No external template maps are used. We extract the tensor-to-scalar ratio (r) from simulated sky maps consisting of CMB, noise (2 micro K arcmin), and a foreground model, and find that, even for the simplest 3-frequency configuration with 60, 100, and 240 GHz, the residual bias in r is as small as Delta r~0.002. This bias is dominated by the residual synchrotron emission due to spatial variations of the synchrotron spectral index. With an extended mask with fsky=0.5, the bias is reduced further down to <0.001.

==> readme.txt <==
1st draft: NK, 8/11/10
v2: EK, 12/23/10
v3,v4: EK, 12/24/10
v5: EK, 12/26/10 [also, figures renamed to ApJ style]
v6: EK, 12/27/10 [ms.tex updated with the single amplitude synch; f06.ps updated with Nside=128; f12.ps corrected with the correct fsky]
v7: NK, 1/12/11 [ms.tex revised to match the revisions to f10&f11]
v8: EK, 1/16/11 [f09 removed; f06&f12 revised; ms.tex revised accordingly]
v9: NK, 1/18/11 [figures renumbered]
v10: EK, 1/22/11 [significance figures replaced by fractional errors, and ms.tex revised accordingly]
v11: NK, 5/30/11 [accepted by ApJ]

